The LOFAR Tied-Array All-Sky Survey: Timing of 21 pulsars including the first binary pulsar discovered with LOFAR

We report on the multi-frequency timing observations of 21 pulsars discovered in the LOFAR Tied-Array All-Sky Survey (LOTAAS). The timing data were taken at central frequencies of 149 MHz (LOFAR) as well as 334 and 1532 MHz (Lovell Telecope). The sample of pulsars includes 20 isolated pulsars and the first binary pulsar discovered by the survey, PSR J1658$+$3630. We modelled the timing properties of the pulsars, which showed that they have, on average, larger characteristic ages. We present the pulse profiles of the pulsars across the three observing bands, where PSR J1643$+$1338 showed profile evolution that appears not to be well-described by the radius-to-frequency-mapping model. Furthermore, we modelled the spectra of the pulsars across the same observing bands, using a simple power law, and found an average spectral index of $-1.9 \pm 0.5$. Amongst the pulsars studied here, PSR J1657$+$3304 showed large flux density variations of a factor of 10 over 300 days, as well as mode changing and nulling on timescales of a few minutes. We modelled the rotational and orbital properties of PSR J1658$+$3630, which has a spin period of 33 ms in a binary orbit of 3.0 days with a companion of minimum mass of 0.87$M_{\odot}$, likely a Carbon-Oxygen or Oxygen-Neon-Magnesium type white dwarf. PSR J1658$+$3630 has a dispersion measure of 3.0 pc cm$^{-3}$, making it possibly one of the closest binary pulsars known.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
